Spatial variation of future trends in Atlantic upwelling cells from two CMIP6 models

Eastern Boundary Upwelling Systems (EBUS) are characterized by wind-triggered upwelling of deep waters along the coast. They are hotspots of biological productivity and diversity and therefore have a high economic, ecological and social importance. In the past, different methods using surface data have been used to estimate upwelling. Recently, the IPCC has suggested directly assessing vertical velocities as a promising method. We use this method to study the two Atlantic EBUS from CMIP6 models from the HadGEM3-GC3.1 and the CNRM6-CM6 family, for both the historical period and a high-emission future scenario with spatial resolutions in the ocean component ranging from 1{\deg}to 1/12{\deg}. The two major upwelling regions are divided in subregions depending on their seasonality. The vertical transport index shows similar values to a wind-derived Ekman index. Directly evaluating upwelling from transport processes further provides information about the depth of the upwelling, which has previously been identified as an important factor for nutrient availability. We show that depending on the subregion of the upwelling system, different cell structures can be seen in terms of depth and distance to the coast of maximum velocities. When looking at possible future changes, high interannual variability limits the significance of the trends but could indicate a poleward shift of the upwelling regions.A detailed comparison of the spatial structures and the distinction in subregions is important to explain contradictory trends in previous works.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


